Fast Radio Bursts as Probes of Magnetic Fields in Galaxies at z < 0.5

We present a sample of nine Fast Radio Bursts (FRBs) from which we derive magnetic field strengths of the host galaxies represented by normal, $z<0.5$ star-forming galaxies with stellar masses $M_* \approx 10^8 -10^{10.5} M_\odot$. We find no correlation between the FRB rotation measure(RM) and redshift which indicates that the RM values are due mostly to the FRB host contribution. This assertion is further supported by strong correlations (Spearman test probabilities $P_S \simeq 0.05$) found between RM and the estimated host dispersion measure ($DM_{Host}$) and host-normalized galacto-centric offset (Spearman $r_S$ values equal to 0.64 and -0.52). For these nine galaxies, we estimate their magnetic field strengths projected along the sightline $B$ finding a low median value of $0.5 \mu G$. This implies the magnetic fields of our sample of hosts are weaker than those characteristic of the Solar neighborhood ($\approx 6 \mu G$), but relatively consistent with a lower limit on observed range of $2-10 \mu G$ for star-forming, disk galaxies, especially as we consider reversals in the B-field, and that we are only probing $B_{\parallel}$. We compare to RMs from simulated galaxies of the Auriga project -- magneto-hydrodynamic cosmological zoom simulations - and find that the simulations predict the observed values to within the $95\%$ CI. Upcoming FRB surveys will provide hundreds of new FRBs with high-precision localizations, rotation measures, and imaging follow-up to support further investigation on the magnetic fields of a diverse population of $z<1$ galaxies.

==> TODO.txt <==
For re-submission

1. Comments 8  [X]
  -- Integers for RM, DM
1b. 9
  -- Add Repeater columns in Tables [X]
  -- Add in Discussion [AM]
  -- Figures: symbol type [Both]
1c. 10
  -- Add table notes [X]
1d. 11 
  -- References column [AM]
1e. 12, 
  -- Not for RA, Dec
  -- Yes for as much as sensible [AM]
1f. 21, 23, 34 [X]
1g. 13. 
  -- we should explain where the values come from in the table notes. specify values in tab 1 came from HST and tab 2 did not. table notes
1h. 22
  -- add values of RM_foreground to tab 3 [X]

2. Comments to discuss: 22, 24, 25 [AM,X]
2b. 25
  -- should we plot the correlations if we don't think there are any correlations?
3. comments [AM] 
  -- add info in main text about comment 13; the different measurements. make sure it's clear
  -- the results in Table 3 should presumably be introduced in the text right after equation (11)


























Items Prior to Submission

    1. Add authors and affiliations [All]
    2. Abstract
3. Title [AM]
    4. Read section 4 carefully [AM]
    5. Track down provenance of RM for each Repeater [AM]
    6. Address existing comments and holes in text [AM]
    7. Galfit on outstanding FRBs [SS, X]
     -- Requested on 20201124A [done]
    -- And M81
    8. Write Section 3.1.2 [X]
    9. Update Galactic RM for H+2022 [X]
    10.  Add to Introduction [AM, RP]
    11. Add redshift to table 1 [X]
    12. Include Acknowledgements to old and new NSF grant [X]
    13. Leftover TODO (discuss kicks, etc.) in section 4 [RP, FV]
    14. add offset to DM=180 points on figure 8, add to caption about offsets [X]
    15. increase font size on some figures (axis labels, etc.) [AM]
    16. make new radar plot and update discussion [AM]
    17. tabulate predicted RM values and 95 cl for each--in Slack [AM, RP]
    18. Implement a proper RM value for R1 or confirm 10000 exactly (remake tables and plots, etc.) [AM]
    19. Number of RMs published (start of Sec 2.1) [AM, RS]
    20. Confirm what RM is taken for our 5 repeaters, e.g. first or average or ?? [AM]
    21. References at line 385 [AM]
    22. Update text on galfit, etc. for 202010120E and 20201124A in Sec 2.4 [SS]
    23. There is some repetition at the end of Sec 2.4.  Tidy up [AM]
    24. Clean up all TNS names [AM]
    25. Comment on uncertainty in RM_MW at the end of 3.1.1 [AM]
    26. Reynolds, Calzetti, new_halo references [X]
    27. Fill in text at "UPDATE" in 3.3. keep it brief and elaborate more in discussion [AM]
    28. Sec 3.3 -- Briefly discuss significant DM_host and offset correlations [AM]
    29. Update Fig 4 caption [AM]
    30. Figure 8 caption [AM]
    31. New draft of Discussion [AM]
    32. Modify abstract to massage "conflict" with local neighborhood as per RP comment on Slack [AM]
    33. swap figures 6 & 7
    34. section 2.3 says nearly all observations have been published previously. describe the data?
    35. program 16072?
    36. inconsistent with 1sigma?
    37. add error bars to figures 2?, 3, 5, 8
    38. add all of the sections to the outline in the introduction
    39. Fill in missing pieces in Abstract [AM]
    40. Add a cutoff date criterion to our selection criteria [AM]
41. Triple check the total number of RM's published [AM, AD, RS]
42. TNS names everywhere [AM]
43. Make thicker axes lines in all plots [AM]
44. Double check the effect of field reversals [AM]
45. Improve Discussion section [AM, RP, F]
    46. Fix Table 3 [AM]
======================================================


Freeke and/or Reudiger (see Blue text)
- write about the model (physics, parameters, criteria for host selection for comparison)
- write about sightline selection
- talk about DM-RM correlation and (maybe this can wait for the discussion, but) what changes in sightline selection criteria may say about the stellar population from which the FRBs are originating in most cases 

Alex (see Green text)
    - Make clear outline of text and add in plots
    - make a dm_host vs RM_host plot
    - make a dm_host vs offset plot
    - turn RM histogram into RM vs z
    - write some discussion on the observational results
    - write about b-field estimation
    - make tables
    - address some of NT comments 
    - Add Halpha measure for 20201124A  
    - take Macquart relation dm_host estimates and set lower limit of 30, saying value we obs in MW is usually not much lower than that   
    - change B field units to micro-Gauss
- add redshift to one of the tables

X (see Orange text)
    - write about DM host estimate, the two methods of making an estimate and how the values 
    - troubleshoot why citations aren't showing up?
    - be on standby to help Alex with tables
- Add Table notes on a few Halpha estimations
- extinction corrections for UV and upper limits

add GALFIT-like information for M81
    frb location in galaxy, orientation, etc.

finalize figures
        RM vs z
        updating figure 2
        finalizing the summary figure
        finalizing other model figure(s)
        rm_dm correlation

sections to be filled in   
    introduction
    -discussion
    model
    -faraday rotation
    b-field estimation


Items for 2022-07-14

1. Upper limits to Sigma_SFR
2. Adding the last 2 FRBs to Figure 2



==> abstract.txt <==
--v4
We present a sample of nine Fast Radio Bursts (FRBs) from which 
    we derive magnetic field strengths of the host galaxies
    represented by normal, $z<0.5$ star-forming galaxies with 
    stellar masses $\mstar \approx 10^8 - 10^{10.5} M_\odot$.
    %and find correlations between observed values of FRB Rotation Measures (RMs) and local or galactic characteristics. 
    We find no correlation between the FRB rotation measure
    (RM) and redshift which indicates 
    that the RM values 
    %(and derived galactic magnetic field magnitudes) 
    are due mostly to the FRB host contribution. 
    This assertion is further supported by strong correlations
    (Spearman test probabilities $\pspear < 0.XX$) found 
    between RM  and the estimated host dispersion measure (\dmhost)
    and host-normalized galacto-centric offset 
    (Spearman \rspear\ values equal to 0.64 and -0.52). 
    For these nine galaxies,  we estimate their magnetic field strengths 
    projected along the sightline $\bstrength$ finding
    a low median value of $0.5 \bunits$.
    This implies the magnetic fields of $z<0.5$, star-forming galaxies
    are weaker than those characteristic of the Solar neighborhood
    ($\approx 6 \bunits$), but relatively consistent with a lower limit on 
    %ranging from $-3$ to 500 $\mu$Gauss, 
    observed range of $2-10 \bunits$ for star-forming, disk galaxies, especially as we consider reversals in the B-field, and that we are only probing \bpar.
    %(or the value in the local solar neighborhood of 6 $\mu$Gauss. 
    We compare to RMs from simulated galaxies of the Auriga project -- magneto-hydrodynamic cosmological zoom simulations - and find that the simulations predict the observed values to within the 95% CI. 
    Upcoming FRB surveys will provide hundreds of new FRBs 
    with high-precision localizations, rotation measures, and imaging follow-up to support further investigation 
    on the magnetic fields of a diverse population of $z<1$ galaxies.


--v3
 We present a sample of nine Fast Radio Bursts (FRBs)
from which 
    we derive magnetic field strengths of the host galaxies
    represented by normal, $z<0.5$ star-forming galaxies with 
    stellar masses $\mstar \approx 10^8 - 10^{10.5} M_\odot$.
    %and find correlations between observed values of FRB Rotation Measures (RMs) and local or galactic characteristics. 
    We find no correlation between the FRB rotation measure
    (RM) and redshift which indicates 
    that the RM values 
    %(and derived galactic magnetic field magnitudes) 
    are due mostly to the FRB host contribution. 
    This assertion is further supported by strong correlations 
    (Spearman test probabilities $\pspear < 0.XX$) found 
    between RM  and the estimated host dispersion measure (\dmhost)
    and galacto-centric offset 
    (Spearman \rspear\ values equal to XX and XX). 
    For these nine galaxies,  we estimate their magnetic field strengths 
    projected along the sightline $\bstrength$ finding
    a low median value of $XX \bunits$.
    This implies the magnetic fields of $z<0.5$, star-forming galaxies
    are weaker than those characteristic of the Solar neighborhood
    ($\approx 6 \bunits$) and frequently less than the 
    %ranging from $-3$ to 500 $\mu$Gauss, 
    the observed range of $2-10 \bunits$ for XXX.
    %(or the value in the local solar neighborhood of 6 $\mu$Gauss. 
    We compare to RMs from simulated galaxies of the Auriga project -- magneto-hydrodynamic cosmological zoom simulations - and find that the simulations are able to predict the observed values to within {{some sigma}}. 
    Upcoming FRB surveys will provide hundreds of new FRBs 
    with high-precision localizations, rotation measures, and imaging follow-up to support further investigation 
    on the magnetic fields of a diverse population of $z<1$ galaxies.
    %into FRB local environments, and galactic magnetic field detection. 



--v2
We present a sample of nine Fast Radio Bursts (FRBs) from which we derive magnetic field strengths of the host galaxies--mostly represented by massive, star-forming galaxies-- and find correlations between observed values of FRB Rotation Measures (RM) and local or galactic characteristics. We find a weak correlation between RM and redshift which indicates that the rotation measure values (and derived galactic magnetic field magnitudes) are due mostly to the contributions from the FRB hosts. Additionally, we find strong correlations between RM and DM_{host} and galacto-centric offset with r values equal to (()) and (()), further strengthening the connection between . We find magnetic field values ranging from -3 to 500 microGauss, compared to the observed range of 2-10 microGauss (Han & Wel or the value in the local solar neighborhood of 6 microGauss. We then make comparisons to RMs from simulated galaxies of the Auriga project - magneto-hydrodynamic cosmological zoom simulations - and find that the simulations are able to predict the observed values to within {{some sigma}}. Upcoming experiments like CRACO will provide a 100s of new FRBs with high-precision localizations, rotation measures, and imaging follow-up to support further investigation into FRB local environments, and galactic magnetic field detection. 







--v1

Magnetic fields are thought to be ubiquitous in the universe, but can be challenging to measure. Some methods of detection used by scientists include Zeeman effect in spectral analyses, optical polarization, and radio polarization of light sources. Here we present a sample of 9 Fast Radio Bursts with observed rotation and dispersion measures that can be used to measure galactic magnetic fields, and test models of magnetic field generation and amplification. We determine the host galaxies to have relatively low to moderate magnetic field strengths (compared to the widely accepted range of 5-15 microGauss range for massive, star-forming galaxies). We look for any correlations---using the Spearman r-test---between rotation measure values and other host galaxy characteristics, and find strong trends with DM contribution from the host DM_{Host} and the bursts' galacto-centric offset. This tells us our RM signal (minus the Milky Way contribution) is mostly due to the FRB host galaxy with minimal contribution from the Intergalactic Medium. We also make comparisons to the Auriga Project magneto-hydrodynamic simulations of Milky Way-like galaxies, and find that they are in relatively good agreement with the observed Rotation measure values. Upcoming experiments like CRACO will provide a breadth of FRBs with high-precision localizations, rotation measures, and imaging follow-up to support further investigation into FRB local environments, and galactic magnetic field detection.



==> referee_report.txt <==
Referee Report pt 3 (with responses): 

I have noted three final small things:

Table 4 note: "take" should be "taken"
-- corrected

"RM" is still used in a few places where the authors presumably mean "RM_EG"; see for example lines 391 and 414.
-- corrected the relevant references to RM/RM_EG. In some cases we removed any reference to RM entirely if it didn't actually seem necessary in that sentence. There were also places where it felt best to change "RM" to "RM_FRB", so we have done so. These changes couldn't be bolded due to their being math commands, but are mostly throughout sections 2 & 3.


- line 583: the authors have now explained what the correction is a little more, but they still need to explain what quantity is being corrected and at what wavelength.
After looking more into this comment and the relevant pieces of analysis, the authors actually found that this correction was not implemented. After a re-reading of Calzetti 2001 it also does not seem like a needed correction. Therefore, this text has been removed. We do apply an extinction correction to the direct halpha measurements and note of that is already included in the text on line 567.



Referee report pt 2 (with responses):
The manuscript is now improved. The following items need to be addressed before acceptance:

Line 75: "rotation measures" should be "Faraday rotation measures" on first appearance. 
-- corrected

Line 75: "quantifies" should be "quantify"
-- corrected

 Lines 189-191: This should all be reworded. The electron charge is not e^3, and the speed of light is not c^-4, etc.
-- corrected

. Table 1: There are still 5 blank entries in the 6th and 7th columns. Either these values need to be added, or the table notes should explicitly explain why these values are missing.
-- Updated table and caption

. There is some potential inconsistency between Table 1 and Figure 1. For example, there is an FRB in Figure 1 with dR/r_e > 3 and another with dR/r_e almost exactly equal to 1, but no such bursts appear in Table 1. The sizes of the error circles for other FRBs in Figure 1 don't appear consistent with the errors given in Table 1. All this needs to be explained or fixed. If this is due to deprojection as per line 366, then this should be explicitly noted in the caption to Figure 1, and different terminology used for the different quantities shown in the table vs the figure, vs r_e for both.
-- We have updated the captions of figure 1 and table 1 to hopefully clarify this. The values in the table do not necessarily map directly to what is shown in the figure 1. I think the new text should show that.

. Figure 2 (and line 388) consider RM, but the relevant quantity that should be plotted here is RM_EG - this should be fixed (noting that RM_EG currently isn't defined until somewhat later). 
-- updated the figure

done. Equations (5) and (6) and surrounding text: these equations and definitions seem to largely repeat Equation (4). Furthermore, the distinction between RM and Faraday depth isn't relevant for this paper. All that's really needed here is a statement that an ensemble of sources was used to determine RM_MW in the Oppermann and Hutschenreuter papers.
-- done. the updated text has been bolded as well

Line 494: "from" - I think the authors mean to say here "primarily from" ?
-- corrected

. Line 587: "We adopt a fiducial dust correction of 3": this still isn't clear - a correction of what quantity for what effect?
-- clarifying text in bold around this line.

Figure 4, line 4 of caption: "P_s > 0.05" should be "P_s < 0.05"
-- corrected 

Line 618: "corrections are offsetting" - the meaning of this is unclear - should this be "corrections offset each other"
-- text has been updated and bolded

. Line 630-631: "We further impose a minimum value of 30 pc/cm^3" - this seems to contradict Table 3, which has 3 entries with DMs below this value.
-- added some clarifying text. the minimum is imposed for analysis, but we wanted to show all the values we computed in table. 


. Line 426-430: This information is out of date. The RM of FRB 20190520B has been presented by Anna-Thomas et al., arXiv:2202.11112, and is nothing like the values claimed here. The text should be updated to reflect this.
-- Updated.
















Referee report: 

Fast radio bursts (FRBs) are an exciting probe of foreground sightlines, because quantities such as dispersion measure (DM) and rotation measure (RM) can be measured out to large distances. While there have been many papers using statistical samples of FRB DMs, this is one of the first papers to consider such a sample of FRB RMs, and to use these data to constrain the magnetic field properties of host galaxies. Embarrassingly little is known about galactic magnetism beyond the local volume, and the measurements presented here point the way to how we can improve this knowledge. Accordingly, this paper is on an appropriate topic and of sufficient quality and impact to warrant publication, after a large number of minor items have been addressed. The general theme of the items below is one of tightening and polishing the paper, which has a variety of small errors and oversights that should be addressed.

1. Several Tables and Figures do not seem to be referred to in the text. For example, the results in Table 3 should presumably be introduced in the text right after equation (11), and Table 4 and Figure 8 are not cited either as far as I could see. The authors should check all Tables/Figures to make sure they are referred to explicitly, and at the appropriate point in the paper.
-- done 


2. Equation (2) is incorrect. The left hand side is the total intensity, and the right hand side is the polarized intensity. These are not equal unless a source is 100% polarized (which is almost never the case).
-- done

3. Equation (3) is also incorrect. The final term should be U/Q, not Q/U.
-- done
 
4. The integral limits should be properly defined and provided in Equation (5), drawing on the work of Ferrière, West & Jaffe (2021). Also, while Equation (5) is technically correct, a more complete version is to write n and B as functions of z, and rewrite dl as dl(z)/dz.dz (see e.g. Equation 2 of Akahori et al. 2016)
-- done

5. Lines 112-113: the RM also includes the contribution of the Milky Way - this should be fixed.
-- done

6. Line 117-118: terms RM_f and B_f should be defined when first introduced.
-- done

7. Lines 119-120: the IGM does have an RM contribution, but what the authors appear to be saying here is that this contribution is small compared to the RM contribution of the host. This should be reworded appropriately.
-- done

8. In Table 1/2/3, there are excessive significant figures on all/most quantities: this should be fixed.
-- done

9. In Tables 1 & 2 and in all the discussion and plots throughout the paper, repeaters should be distinguished from non-repeaters, both in terms of marking them as such in tables/plots, and in considering whether repeaters and non-repeaters have different RM properties.
---We decided to just denote repeaters in the tables, and make note of the lack of differences we see between the two types in the discussion. 

10. All quantities in Table 1/2 need to be defined here, rather than much later in the paper. 
-- done

11. An additional column should be added to Table 1, providing the references for each burst here (not just in the main text).
-- done

12. Error bars should be provided for all quantities in Tables 1 and 2.
-- done

13. I don't understand why some values for Sigma in Table 1 are upper limits or are blank, but the corresponding values in Table 2 are not limits or are not blank. This should be fixed or explained.
-- hopefully the updated table notes address this comment. the sigma (surface density) values are from HST data whereas the values in table 2 are from other data sets

14. Line 127: According to the most recent FRB community newsletter, there are now over 600 published FRBs.
-- updated

15. Line 159: Typo: "publicatiosn"
-- corrected

16. Line 173: Typo: "envelop"
-- corrected 

17. Line 204: "all but one" - it is not clear from Figure 1 which is the one FRB that could be in the center of its galaxy. 
-- updated

18. Line 207: The issue of FRBs in spiral arms is not discussed in Section 3.4, despite the claim made here.
-- updated

19. Line 232: RM is missing a "\times"
-- done

20. Line 241: What is "x" in this example?
-- corrected and clarified

21. Table 3: units of DM should be pc cm^-3, not pc cm^3
-- done

22. Table 3: the values used for RM_foreground need to be added here. Furthermore, it is not clear if values for RM and DM have been corrected for redshift - they should be corrected to the host frame, and this needs to be stated explicitly.
-- thank you for pointing this out. DM had been corrected to host frame and now we have done the same for RM.

23. Line 312: "fiducial dust correction" - correction to what quantity?
-- done

24. Lines 350-357: There is some inconsistent language here that should be fixed. It is stated that results are not significant unless P < 0.05, but immediately there is a statement that there are strong correlations for two cases where P > 0.05. Then on line 356 it is claimed that there are "moderate" correlations for cases with P >> 0.05. Words like "strong" or "moderate" should not be used for any case with P > 0.05 - by the authors' definition, there is no significant result here. Similarly, on lines 360-361, there are results claimed with "moderate to high significance" even though P > 0.05. Some rewriting is needed.
-- updated plots and text describing the conclusions

25. With the caveat in the preceding comment, the main result claimed in the paper is that RM is correlated with DM and with del[R]/R. These results must thus be plotted so the reader can see the correlation for themselves. 
-- added a new plot

26. Line 365: I cannot find anywhere in Arshakian et al. (2009) where it is stated that FRB RMs can be used to reconstruct galaxy's magnetic field. (FRBs had only just been discovered at this point, and no RMs had yet been measured.)
-- results have been updated.

27. Line 369: for the purposes of the argument being made here, surely RM is the integral of the field weighted by the electron density, not the other way around?
-- done

28. Line 370-371: The authors incorrectly cite Akahori et al. (2016) here. That paper only considers RM and DM for the IGM, not for the host.
-- we have changed the language of this section and added a new reference

29. In Equation (11), the redshift term (1+z)^-1 is missing. This needs to be added, and then all the results corrected for the source redshifts accordingly if these have not already been corrected in Table 3. 
-- we the edits to equation 8 encompass the change that needed to be made. all tables and plots were updated

30. Line 364: "as a function of mass" - add as a function of star formation rate also.
-- done

31. Line 364: "leaving us unable to confirm" - this seems strange phrasing. Surely the authors have disproved the predictions of Rodrigues et al. (2018) if they do not see the correlations claimed?
-- changed.

32. Figure 7: where is the observation of DM (pink vertical line) in the panel for FRB 20180924B?
-- updated table notes to be more accurate

33. Figure 7: the caption says that FRB 20122102A is the one exception, but surely the RM of FRB 20190608B is also a poor match to the simulations?
-- updated text on this

34. The meaning of Table 4 is unclear. The columns should be explained, and the caption should make clear that this is presumably referring to simulations, not to the FRB data.
-- added a table note

35. Section 4.3: The two main results of the previous section were a correlation of RM with DM, and of RM with delta[r]/r. The authors need to consider what the simulations say about the latter, not just the former. 
-- we are no longer claiming a correlation with delta[R]/r

36. Line 476: The authors refer to information previously provided in Section 2.4, but there is no such analysis in Sec 2.4, just a reference to an earlier paper. The text here should be revised to describe this properly.
-- done

37. There are some incomplete or unclear sentences, such as in lines, 238, 352, 376, 389, 506. These should be rewritten to be grammatically correct and/or complete sentences.
-- done



==> timeline.txt <==


August 15th -- Author sign-up ends
August 23rd -- Implement Changes/address comments;send around for last looks
August 26th -- Get last bits of feedback
August 29th -- Submit/post on arxiv

September 2 -- get feedback back
September 6 -- submission
